A Pragmatic Non-Blocking Concurrent Directed Acyclic Graph

In this paper, we have developed two algorithms for maintaining acyclicity in a concurrent directed graph. The first algorithm is based on a wait-free reachability query and the second one is based on partial snapshot-based obstruction-free reachability query. Interestingly, we are able to achieve the acyclic property in the dynamic setting without the need of helping using descriptors by other threads or clean double collect mechanism. We present a proof to show that the graph remains acyclic at all times in the concurrent setting. We also prove that the acyclic graph data-structure operations are linearizable. We implement both the algorithms in C++ and test through a number of micro-benchmarks. Our experimental results show an average of 7x improvement over the sequential and global lock implementation.

==> figs/conGraph.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/conGraph.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6544,4159)(3334,-4004)
\put(7651,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$2$}%
}}}}
\put(5806,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$4$}%
}}}}
\put(5806,-3571){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$+\infty$}%
}}}}
\put(5941,-3931){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\vt$}%
}}}}
\put(8551,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$3$}%
}}}}
\put(9406,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$+\infty$}%
}}}}
\put(9406,-601){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\et$}%
}}}}
\put(7651,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$+\infty$}%
}}}}
\put(8506,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$4$}%
}}}}
\put(9361,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$+\infty$}%
}}}}
\put(9361,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$+\infty$}%
}}}}
\put(3511,-2446){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$3$}%
}}}}
\put(5761,-286){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$-\infty$}%
}}}}
\put(6706,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$-\infty$}%
}}}}
\put(6751,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$-\infty$}%
}}}}
\put(6751,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$-\infty$}%
}}}}
\put(6751,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$-\infty$}%
}}}}
\put(5851,-916){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$1$}%
}}}}
\put(5761,-16){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\vh$}%
}}}}
\put(6706,-601){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\eh$}%
}}}}
\put(3511,-1411){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$1$}%
}}}}
\put(4816,-1456){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$2$}%
}}}}
\put(4771,-2446){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$4$}%
}}}}
\put(7111,-3616){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$(b)$}%
}}}}
\put(3826,-3571){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$(a)$}%
}}}}
\put(5806,-1546){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$2$}%
}}}}
\put(5806,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$3$}%
}}}}
\put(7651,-2221){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$2$}%
}}}}
\put(8056,-421){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\enode$}%
}}}}
\put(4951,-601){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\vnode$}%
}}}}
\put(8461,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$2$}%
}}}}
\put(7696,-2941){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$1$}%
}}}}
\end{picture}%


==> figs/false.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{figs/false.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9802,3256)(1381,-2243)
\put(1396,-331){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$T_1$}%
}}}}
\put(1891,-1366){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$T_2$}%
}}}}
\put(6031,-2041){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$T_3$}%
}}}}
\put(5626,794){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,0}$\wfadde(u, v, \success)$}%
}}}}
\put(3286,-1096){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{1,0,0}$\remv(u, \success)$}%
}}}}
\put(6661,-1726){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\bfdefault}{\updefault}{\color[rgb]{0,0,1}$\addv(v, \success$}%
}}}}
\put(7426, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$read(v.val)$e}%
}}}}
\put(9856, 29){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$read(v.val)$}%
}}}}
\put(2161,-16){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\sfdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$read(u.val)$}%
}}}}
\end{picture}%


==> results/bfs5050.dat <==
Threads	$Seq-List$	$Coarse-List$	$LF-Hash-DC$	$LF-List-DC$	$LF-BST-DC$	$Ligra$
1	287.199	386.153	446.88	383.598	520.536	155.683
5	287.199	441.412	24.9126	184.766	173.338	126.673
10	287.199	500.698	31.475	131.59	89.7317	119.833
15	287.199	521.587	33.9147	133.163	75.2304	117.24
20	287.199	542.856	44.3517	152.573	53.8624	117.607
30	287.199	582.43	61.2028	167.982	65.6829	116.397


==> results/ds1090.dat <==
Threads	$Sequential$	$Coarse$	$Single-Collect$	$Double-Collect$
1	7777	9618	8812	8614
10	0	6648	25696	24789
20	0	6512	34898	33886
30	0	6400	41296	39855
40	0	6443	44888	43873
50	0	6111	48143	47140
60	0	6121	46728	45194
70	0	6064	45747	44685


==> results/ds5050.dat <==
Threads	$Sequential$	$Coarse$	$Single-Collect$	$Double-Collect$
1	11067	13297	12179	11925
10	0	9128	34791	34141
20	0	8841	47663	46646
30	0	8496	56466	55243
40	0	8488	61573	60567
50	0	8310	66291	65160
60	0	8137	66263	62827
70	0	8080	64453	62206



==> results/ds9010.dat <==
Threads	$Sequential$	$Coarse$	$Single-Collect$	$Double-Collect$
1	28726	33987	29543	29273
10	0	21858	78043	77822
20	0	20824	106030	105465
30	0	19679	124862	124850
40	0	19343	137610	137861
50	0	19046	149357	148777
60	0	18400	149507	144117
70	0	17823	142563	140228


